Towards AIOps in Edge Computing Environments

Edge computing was introduced as a technical enabler for the demanding requirements of new network technologies like 5G. It aims to overcome challenges related to centralized cloud computing environments by distributing computational resources to the edge of the network towards the customers. The complexity of the emerging infrastructures increases significantly, together with the ramifications of outages on critical use cases such as self-driving cars or health care. Artificial Intelligence for IT Operations (AIOps) aims to support human operators in managing complex infrastructures by using machine learning methods. This paper describes the system design of an AIOps platform which is applicable in heterogeneous, distributed environments. The overhead of a high-frequency monitoring solution on edge devices is evaluated and performance experiments regarding the applicability of three anomaly detection algorithms on edge devices are conducted. The results show, that it is feasible to collect metrics with a high frequency and simultaneously run specific anomaly detection algorithms directly on edge devices with a reasonable overhead on the resource utilization.

==> results/laptop.csv <==
cpu,CABIRCH,LSTM,ARIMA
8,16.4017034068137,61.732264529058,8.6502004008016
7.9,17.75501002004,63.9931863727,22.4261523046
7.8,16.78997995991,62.601002004,27.5064128256
7.7,16.63677354709,60.9839679358,15.7400801603
7.6,17.00551102204,62.9368737474,2.93036072144
7.5,16.24919839679,63.6240480961,19.6518036072
7.4,16.0627254509,62.9990981963,16.4068136272
7.3,16.30801603206,62.9083166332,46.211523046
7.2,15.88597194388,62.1148296593,22.8116232464
7.1,15.80651302605,63.0285571142,32.2135270541
7,17.7847695390781,62.153607214429,28.445390781563
6.9,16.19008016032,61.957014028,4.05130260521
6.8,13.95290581162,61.808016032,3.0635270541
6.7,19.32104208416,62.4850701402,39.9397795591
6.6,15.82965931863,63.5918837675,32.6533066132
6.5,17.01953907815,62.8363727454,22.6664328657
6.4,15.73486973947,61.8214428857,7.61132264529
6.3,15.91783567134,62.8572144288,13.4349699398
6.2,16.92394789579,62.9553106212,21.3396793587
6.1,15.80811623246,61.5686372745,27.9692384769
6,16.0657314629258,64.203306613226,6.3819639278556
5.9,16.0628256513,62.0486973947,28.4763527054
5.8,15.70731462925,62.0684368737,31.0996993987
5.7,17.99108216432,61.4704408817,42.2574148296
5.6,16.17154308617,62.8558116232,49.3566132264
5.5,17.10150300601,62.6711422845,31.2407815631
5.4,16.24799599198,63.4750501002,25.1663326653
5.3,15.56022044088,62.6828657314,9.04869739478
5.2,17.78106212424,61.6264529058,46.6732464929
5.1,17.39088176352,62.9355711422,40.3657314629
5,16.3489979959919,62.770140280561,14.547394789579
4.9,16.54138276553,63.457014028,20.7004008016
4.8,16.31212424849,61.9957915831,25.4532064128
4.7,15.18627254509,63.3809619238,19.4223446893
4.6,18.40661322645,63.1063126252,20.711523046
4.5,16.45801603206,63.0903807615,16.0134268537
4.4,17.34619238476,64.8121242484,18.7840681362
4.3,15.00661322645,65.5062124248,35.4562124248
4.2,15.81012024048,64.7131262525,26.8974949899
4.1,14.8634268537,64.4073146292,30.7849699398
4,15.5804609218436,65.299799599197,29.844789579158
3.9,18.29899799599,65.6361723446,1.50751503006
3.8,14.58697394789,68.3969939879,26.1323647294
3.7,17.27965931863,70.6375751503,36.2269539078
3.6,18.01703406813,73.4523046092,42.8577154308
3.5,16.58306613226,76.2259519038,13.3509018036
3.4,16.56152304609,78.4411823647,33.9512024048
3.3,15.92484969939,80.1316633266,33.8712424849
3.2,16.33657314629,83.7017034068,26.9916833667
3.1,15.58196392785,86.9434869739,16.7785571142
3,17.0737474949899,89.269639278557,32.026853707414
2.9,15.79378757515,93.1825651302,65.0331663326
2.8,16.17444889779,98.7202404809,13.479258517
2.7,16.20260521042,102.406813627,37.0902805611
2.6,13.17374749499,104.421142284,20.0693386773
2.5,19.03236472945,108.428657314,43.1996993987
2.4,17.4503006012,112.197194388,34.4218436873
2.3,17.23326653306,119.442184368,32.2761523046
2.2,17.24008016032,123.947294589,55.102004008
2.1,16.85200400801,135.302905811,49.4907815631
2,17.8312625250501,139.17985971943,17.668637274549
1.9,15.33476953907,149.223246492,12.8027054108
1.8,16.26863727454,156.72254509,35.2786573146
1.7,16.04859719438,166.889178356,4.69148296593
1.6,18.4625250501,181.619038076,12.7819639278
1.5,18.26703406813,193.248196392,12.9032064128
1.4,15.99879759519,206.529458917,22.7359719438
1.3,18.81673346693,228.529158316,41.1495991983
1.2,17.9755511022,253.567334669,36.4891783567
1.1,16.83747494989,274.830460921,21.5021042084
1,19.2670340681363,304.55170340681,35.131563126252
0.9,21.59188376753,349.732464929,25.852004008
0.8,27.10521042084,404.997194388,41.2371743486
0.7,27.73036072144,472.863126252,34.80250501
0.6,35.84739478957,589.916633266,42.8456913827
0.5,38.73406813627,781.67274549,49.8125250501
0.4,53.88527054108,1266.30711422,51.0328657314
0.3,75.45480961923,2121.21983967,87.5286573146
0.2,128.4201402805,3429.91062124,194.790480961
0.1,345.4207414829,8648.91843687,757.064228456


==> results/results_average_pi3b.csv <==
ms,cpu,mem,adcpucabirch,adcpuarima,adcpulstm
100,11.39548872180451,1.3272932330827074,100,100,100
200,5.844328358208952,1.326268656716417,17.5,22.5,100
300,3.8439849624060156,1.2921052631578949,15,20,100
400,3.102481203007518,1.2688721804511274,12.5,17.5,100
500,2.450751879699248,1.2820300751879696,12.5,15,100
600,1.9753383458646623,1.260751879699248,12.5,12.5,100
700,1.9070676691729318,1.2481203007518795,10,12.5,100
800,1.6042105263157898,1.2436090225563918,7.5,10,100
900,1.3781203007518792,1.2227819548872183,7.5,10,100
1000,1.2048120300751877,1.1902255639097739,7.5,10,100
1200,1.1308270676691736,1.1948120300751892,7.5,10,100
1400,0.9816417910447761,1.1762686567164191,5,10,100
1600,0.8515789473684212,1.1551879699248122,5,10,100
1800,0.7520149253731346,1.167089552238806,5,7.5,100
2000,0.8595488721804508,1.132631578947367,5,5,100
2200,0.7008955223880595,1.1721641791044763,5,5,100
2400,0.7071428571428574,1.142631578947369,5,5,100
2600,0.5505223880597013,1.1176119402985067,2.5,5,100
2800,0.5270895522388059,1.1020149253731357,2.5,5,100
3000,0.4219402985074628,1.1316417910447756,2.5,5,100
3200,0.5023880597014928,1.123059701492536,2.5,5,100
3400,0.5440601503759397,1.0841353383458654,2.5,5,100
3600,0.45485074626865657,1.0826865671641797,2.5,5,100
3800,0.5252631578947369,1.076917293233084,2.5,5,100
4000,0.4140298507462687,1.0685074626865676,2.5,5,100
4500,0.3242105263157894,1.076691729323309,2.5,5,52.5
5000,0.3748872180451131,1.0808270676691734,2.5,2.5,47.5
5500,0.42105263157894746,1.0783458646616562,2.5,2.5,45
6000,0.3606716417910449,1.0547761194029837,2.5,2.5,40
6500,0.37233082706766896,1.0579699248120293,2.5,2.5,40
7000,0.35473684210526324,1.0382706766917285,2.5,2.5,37.5
7500,0.2918796992481202,1.0121052631578948,2.5,2.5,35
8000,0.23751879699248124,1.035864661654135,2.5,2.5,0
8500,0.24388059701492548,1.0091791044776122,2.5,2.5,0
9000,0.1908270676691729,0.9972932330827073,2.5,2.5,0
9500,0.28759398496240596,0.9941353383458642,2.5,2.5,0
10000,0.24835820895522404,0.9789552238805973,2.5,2.5,0


==> results/results_average_pi3b_neu.csv <==
ms,cpu,mem,adcpucabirch,adcpuarima,adcpulstm
200,5.84432835820895,1.32626865671642,17.5,22.5,100
400,3.10248120300752,1.26887218045113,12.5,17.5,100
600,1.97533834586466,1.26075187969925,12.5,12.5,100
800,1.60421052631579,1.24360902255639,7.5,10,100
1000,1.20481203007519,1.19022556390977,7.5,10,100


==> results/results_average_pi4b.csv <==
ms,cpu,mem,adcpucabirch,adcpuarima,adcpulstm
100,9.084000000000005,1.4652592592592577,15,22.5,100
200,4.971851851851851,1.4469629629629626,12.5,12.5,100
300,3.340223880597015,1.4237313432835847,10,12.5,100
400,2.533880597014925,1.4173134328358192,7.5,10,100
500,2.192462686567164,1.4423134328358187,7.5,10,100
600,1.9607407407407407,1.424518518518522,5,7.5,100
700,1.585111111111111,1.3977777777777787,5,5,100
800,1.310074074074074,1.4247407407407429,5,5,100
900,1.3397014925373132,1.4019402985074618,5,5,100
1000,1.4138518518518524,1.4091111111111083,5,5,100
1200,0.9876119402985077,1.4082089552238768,5,5,100
1400,0.9421641791044777,1.4545522388059682,2.5,5,100
1600,0.9084444444444444,1.4134074074074043,2.5,2.5,100
1800,0.7041791044776123,1.4071641791044736,2.5,2.5,100
2000,0.7500746268656718,1.3970895522388083,2.5,2.5,100
2200,0.733259259259259,1.392074074074074,2.5,2.5,100
2400,0.5928888888888887,1.393111111111114,2.5,2.5,82.5
2600,0.652686567164179,1.4384328358208964,2.5,2.5,82.5
2800,0.5630597014925373,1.3823880597014888,2.5,2.5,82.5
3000,0.4621481481481479,1.4129629629629659,2.5,2.5,82.5
3200,0.4691044776119401,1.3913432835820922,2.5,2.5,82.5
3400,0.44253731343283553,1.3947761194029884,2.5,2.5,82.5
3600,0.4661940298507462,1.402910447761192,2.5,2.5,80
3800,0.40641791044776115,1.3709701492537303,2.5,2.5,70
4000,0.3723134328358208,1.42305970149254,2.5,2.5,62.5
4500,0.527462686567164,1.374328358208952,2.5,2.5,45
5000,0.3756296296296295,1.3946666666666685,2.5,2.5,37.5
5500,0.4219402985074628,1.4035074626865651,2.5,2.5,35
6000,0.33291044776119405,1.3744776119402948,2.5,2.5,32.5
6500,0.40118518518518514,1.3882962962962926,2.5,2.5,30
7000,0.31022388059701483,1.4069402985074608,2.5,2.5,30
7500,0.3392592592592595,1.362296296296298,2.5,2.5,27.5
8000,0.34437037037037055,1.4031851851851844,2.5,2.5,27.5
8500,0.3708208955223882,1.3856716417910457,2.5,2.5,25
9000,100.2288405797103,0.9300724637681193,2.5,2.5,25
9500,0.3174074074074074,1.384740740740737,2.5,2.5,22.5
10000,0.28348148148148167,1.3665185185185178,2.5,2.5,22.5


==> results/results_average_pi4b_neu.csv <==
ms,cpu,mem,adcpucabirch,adcpuarima,adcpulstm
200,4.97185185185185,1.44696296296296,12.5,12.5,100
400,2.53388059701492,1.41731343283582,7.5,10,100
600,1.96074074074074,1.42451851851852,5,7.5,100
800,1.31007407407407,1.42474074074074,5,5,100
1000,1.41385185185185,1.40911111111111,5,5,100


==> results/results_average_wally025.csv <==
ms,cpu,mem,adcpucabirch,adcpuarima,adcpulstm
100,5.659520547945209,0.2660958904109592,3.75,3.75,35
200,2.987931034482758,0.25986206896551756,2.5,2.5,18.75
300,1.7978082191780824,0.2619863013698634,2.5,2.5,13.75
400,1.5763698630136977,0.2499315068493151,1.25,2.5,11.25
500,1.1323287671232882,0.24986301369863018,1.25,2.5,8.75
600,1.012275862068966,0.24986206896551727,1.25,2.5,7.5
700,0.9257534246575342,0.2499315068493151,1.25,2.5,7.5
800,0.8894482758620685,0.24993103448275863,1.25,1.25,6.25
900,0.8215068493150683,0.25876712328767154,1.25,1.25,6.25
1000,0.6126896551724137,0.24993103448275863,1.25,1.25,6.25
1200,0.6818493150684932,0.2497945205479452,1.25,1.25,6.25
1400,0.5590410958904108,0.2589726027397263,1.25,1.25,5
1600,0.5030821917808218,0.25815068493150717,1.25,1.25,5
1800,0.5299999999999999,0.2495890410958904,1.25,1.25,5
2000,0.4170547945205476,0.24924657534246575,1.25,1.25,5
2200,0.40842465753424667,0.24917808219178084,1.25,1.25,3.75
2400,0.40876712328767134,0.24945205479452057,1.25,1.25,3.75
2600,0.40198630136986296,0.24904109589041096,1.25,1.25,3.75
2800,0.3330821917808217,0.2493835616438356,1.25,1.25,3.75
3000,0.2956164383561644,0.2493150684931507,1.25,1.25,3.75
3200,0.3423287671232876,0.2493150684931507,1.25,1.25,3.75
3400,0.29835616438356155,0.25609589041095926,1.25,1.25,3.75
3600,0.2736986301369864,0.2486301369863014,1.25,1.25,2.5
3800,0.22917241379310344,0.25668965517241416,1.25,1.25,2.5
4000,0.24773972602739736,0.2550000000000004,1.25,1.25,2.5
4500,0.24109589041095889,0.2482876712328767,1.25,1.25,2.5
5000,0.2600000000000002,0.25410958904109626,1.25,1.25,2.5
5500,0.2238620689655173,0.24862068965517245,1.25,1.25,2.5
6000,0.24013793103448272,0.24820689655172415,1.25,1.25,2.5
6500,0.20308219178082204,0.2546575342465757,1.25,1.25,2.5
7000,0.18767123287671217,0.25260273972602776,1.25,1.25,2.5
7500,0.20390410958904093,0.25219178082191807,1.25,1.25,2.5
8000,0.1761643835616437,0.24678082191780829,1.25,1.25,2.5
8500,0.16531034482758608,0.24917241379310345,1.25,1.25,2.5
9000,0.1967123287671232,0.24636986301369868,1.25,1.25,1.25
9500,0.16315068493150667,0.24986301369863032,1.25,1.25,1.25
10000,0.1260958904109589,0.24643835616438364,1.25,1.25,1.25


==> results/results_average_wally025_neu.csv <==
ms,cpu,mem,adcpucabirch,adcpuarima,adcpulstm
200,2.98793103448276,0.259862068965518,2.5,2.5,18.75
400,1.5763698630137,0.249931506849315,1.25,2.5,11.25
600,1.01227586206897,0.249862068965517,1.25,2.5,7.5
800,0.889448275862068,0.249931034482759,1.25,1.25,6.25
1000,0.612689655172414,0.249931034482759,1.25,1.25,6.25


==> results/rpi3b.csv <==
cpu,CABIRCH,ARIMA,LSTM
4,113.375450901803,198.224448897797,3901.28446893788
3.9,108.686072144288,160.314328657315,4017.83006012025
3.8,117.800000000001,174.683466933868,3976.73216432865
3.7,106.10751503006,112.431763527054,4011.21583166332
3.6,107.286573146293,171.392585170341,3890.01623246493
3.5,110.446092184368,153.518336673346,3960.16653306613
3.4,117.050200400802,182.770541082164,3925.98406813627
3.3,124.872845691383,235.267635270541,4018.78857715431
3.2,116.393587174349,129.72004008016,3893.34118236473
3.1,125.95380761523,212.359418837675,3958.62304609219
3,106.651002004009,192.019438877756,4016.96983967935
2.9,125.610420841684,275.972945891784,3977.18276553105
2.8,110.789679358717,131.579458917836,3659.4883767535
2.7,107.555410821643,240.563527054107,3753.52454909819
2.6,104.301102204409,195.201703406813,3884.2001002004
2.5,112.34488977956,174.723647294588,3870.05220440882
2.4,120.457214428857,133.8625250501,4129.76422845688
2.3,117.767134268537,163.174549098196,4302.51372745492
2.2,111.206012024048,180.194188376753,4336.33957915834
2.1,116.123146292585,249.455110220441,4687.42274549097
2,93.3503006012026,164.17755511022,4942.29488977958
1.9,114.945290581162,199.422344689379,4935.86723446894
1.8,109.060821643286,190.256412825652,5471.23987975951
1.7,109.031863727455,210.466432865731,5772.67144288577
1.6,131.286573146293,212.45130260521,5954.71082164329
1.5,112.837975951904,195.219539078157,6663.35651302602
1.4,116.493386773547,188.28136272545,7171.61332665331
1.3,106.586472945892,200.368637274549,7506.30040080163
1.2,123.773547094189,239.394488977956,8603.22915831662
1.1,103.783266533066,203.145991983968,9375.28206412827
1,128.549498997996,198.550200400803,9966.28036072145
0.9,150.953507014027,180.301703406813,11737.418236473
0.8,146.771442885772,285.803707414831,13466.4096192384
0.7,181.300400801604,187.710821643287,14269.0171342686
0.6,223.713126252504,403.705410821643,18780.7992985972
0.5,375.763727454909,582.400300601202,25438.9773547095
0.4,643.65991983968,784.354809619236,31440.4493987976
0.3,788.386573146294,1663.08466933868,43791.9278557114
0.2,1293.79589178357,1827.4375751503,92697.8744488981
0.1,2590.12114228457,4927.85200400804,190694.094488978


==> results/rpi4.csv <==
cpu,CABIRCH,ARIMA,LSTM
4,51.5011022044086,86.1122244488979,2323.89819639279
3.9,63.5036072144288,66.1551102204408,2284.61382765531
3.8,49.219839679359,86.5416833667333,2286.46903807615
3.7,55.20250501002,76.2361723446893,2289.10080160321
3.6,57.6164328657316,57.2546092184368,2288.57264529059
3.5,60.8684368737475,84.3079158316634,2392.3255511022
3.4,53.8323647294589,72.7162324649296,2396.96142284568
3.3,55.7660320641284,93.8959919839678,2334.24058116233
3.2,60.9539078156312,58.9631262525048,3531.65761523046
3.1,55.6668336673348,48.3772545090182,3737.34599198397
3,59.4825651302604,70.9573146292584,3726.91042084169
2.9,66.085370741483,71.1582164328658,3720.65310621241
2.8,54.254008016032,72.3904809619238,3751.36042084168
2.7,64.2182364729457,92.9098196392788,3847.96793587174
2.6,62.442084168337,72.9524048096195,3977.73246492986
2.5,55.789478957916,110.237174348697,4115.31262525048
2.4,55.6759519038078,88.0857715430863,3548.68086172344
2.3,60.1401803607216,81.1809619238479,3056.37084168336
2.2,54.6194388777555,70.6186372745496,3223.74769539078
2.1,53.3228456913828,86.1728456913825,3141.85440881764
2,61.6619238476949,108.102004008016,3284.93607214428
1.9,61.6826653306618,67.0722444889779,3600.77394789579
1.8,61.073647294589,89.3619238476956,3357.66302605211
1.7,55.7990981963928,73.449398797595,4719.90551102203
1.6,55.2122244488976,68.946092184369,4749.34438877755
1.5,58.9416833667334,108.611823647295,4674.26042084171
1.4,58.2135270541083,81.3059118236472,5189.51262525051
1.3,57.5563126252504,67.8038076152306,5739.92655310622
1.2,58.6308617234469,60.7222444889779,6410.80501002006
1.1,48.5292585170341,76.1585170340679,7128.92545090181
1,64.6498997995989,95.3834669338683,8188.83266533067
0.9,71.6884769539085,99.133967935872,9319.43036072144
0.8,77.4565130260518,128.884869739479,11300.6
0.7,86.4318637274551,141.447294589178,12912.3180360722
0.6,95.62124248497,122.475350701402,14988.078256513
0.5,154.180360721443,159.917334669338,18539.4186372745
0.4,210.110420841684,308.69118236473,22630.2492985972
0.3,347.665631262526,554.464829659318,31247.3481963928
0.2,572.74008016032,473.963527054108,49029.41913827664
0.1,1288.92685370742,1465.63116232465,103144.63246493004


==> results/tmp/results_average_pi3b.csv <==
ms,cpu,mem
100,11.39548872180451,1.3272932330827074
200,5.844328358208952,1.326268656716417
300,3.8439849624060156,1.2921052631578949
400,3.102481203007518,1.2688721804511274
500,2.450751879699248,1.2820300751879696
600,1.9753383458646623,1.260751879699248
700,1.9070676691729318,1.2481203007518795
800,1.6042105263157898,1.2436090225563918
900,1.3781203007518792,1.2227819548872183
1000,1.2048120300751877,1.1902255639097739
1200,1.1308270676691736,1.1948120300751892
1400,0.9816417910447761,1.1762686567164191
1600,0.8515789473684212,1.1551879699248122
1800,0.7520149253731346,1.167089552238806
2000,0.8595488721804508,1.132631578947367
2200,0.7008955223880595,1.1721641791044763
2400,0.7071428571428574,1.142631578947369
2600,0.5505223880597013,1.1176119402985067
2800,0.5270895522388059,1.1020149253731357
3000,0.4219402985074628,1.1316417910447756
3200,0.5023880597014928,1.123059701492536
3400,0.5440601503759397,1.0841353383458654
3600,0.45485074626865657,1.0826865671641797
3800,0.5252631578947369,1.076917293233084
4000,0.4140298507462687,1.0685074626865676
4500,0.3242105263157894,1.076691729323309
5000,0.3748872180451131,1.0808270676691734
5500,0.42105263157894746,1.0783458646616562
6000,0.3606716417910449,1.0547761194029837
6500,0.37233082706766896,1.0579699248120293
7000,0.35473684210526324,1.0382706766917285
7500,0.2918796992481202,1.0121052631578948
8000,0.23751879699248124,1.035864661654135
8500,0.24388059701492548,1.0091791044776122
9000,0.1908270676691729,0.9972932330827073
9500,0.28759398496240596,0.9941353383458642
10000,0.24835820895522404,0.9789552238805973


==> results/tmp/results_average_pi4b.csv <==
ms,cpu,mem
100,9.084000000000005,1.4652592592592577
200,4.971851851851851,1.4469629629629626
300,3.340223880597015,1.4237313432835847
400,2.533880597014925,1.4173134328358192
500,2.192462686567164,1.4423134328358187
600,1.9607407407407407,1.424518518518522
700,1.585111111111111,1.3977777777777787
800,1.310074074074074,1.4247407407407429
900,1.3397014925373132,1.4019402985074618
1000,1.4138518518518524,1.4091111111111083
1200,0.9876119402985077,1.4082089552238768
1400,0.9421641791044777,1.4545522388059682
1600,0.9084444444444444,1.4134074074074043
1800,0.7041791044776123,1.4071641791044736
2000,0.7500746268656718,1.3970895522388083
2200,0.733259259259259,1.3920740740740742
2400,0.5928888888888887,1.393111111111114
2600,0.652686567164179,1.4384328358208964
2800,0.5630597014925373,1.3823880597014888
3000,0.4621481481481479,1.4129629629629659
3200,0.4691044776119401,1.3913432835820922
3400,0.44253731343283553,1.3947761194029884
3600,0.4661940298507462,1.402910447761192
3800,0.40641791044776115,1.3709701492537303
4000,0.3723134328358208,1.42305970149254
4500,0.527462686567164,1.374328358208952
5000,0.3756296296296295,1.3946666666666685
5500,0.4219402985074628,1.4035074626865651
6000,0.33291044776119405,1.3744776119402948
6500,0.40118518518518514,1.3882962962962926
7000,0.31022388059701483,1.4069402985074608
7500,0.3392592592592595,1.362296296296298
8000,0.34437037037037055,1.4031851851851844
8500,0.3708208955223882,1.3856716417910457
9000,100.2288405797103,0.9300724637681193
9500,0.3174074074074074,1.384740740740737
10000,0.28348148148148167,1.3665185185185178


==> results/tmp/results_average_wally025.csv <==
ms,cpu,mem
100,5.659520547945209,0.2660958904109592
200,2.987931034482758,0.25986206896551756
300,1.7978082191780824,0.2619863013698634
400,1.5763698630136977,0.2499315068493151
500,1.1323287671232882,0.24986301369863018
600,1.012275862068966,0.24986206896551727
700,0.9257534246575342,0.2499315068493151
800,0.8894482758620685,0.24993103448275863
900,0.8215068493150683,0.25876712328767154
1000,0.6126896551724137,0.24993103448275863
1200,0.6818493150684932,0.2497945205479452
1400,0.5590410958904108,0.2589726027397263
1600,0.5030821917808218,0.25815068493150717
1800,0.5299999999999999,0.2495890410958904
2000,0.4170547945205476,0.24924657534246575
2200,0.40842465753424667,0.24917808219178084
2400,0.40876712328767134,0.24945205479452057
2600,0.40198630136986296,0.24904109589041096
2800,0.3330821917808217,0.2493835616438356
3000,0.2956164383561644,0.2493150684931507
3200,0.3423287671232876,0.2493150684931507
3400,0.29835616438356155,0.25609589041095926
3600,0.2736986301369864,0.2486301369863014
3800,0.22917241379310344,0.25668965517241416
4000,0.24773972602739736,0.2550000000000004
4500,0.24109589041095889,0.2482876712328767
5000,0.2600000000000002,0.25410958904109626
5500,0.2238620689655173,0.24862068965517245
6000,0.24013793103448272,0.24820689655172415
6500,0.20308219178082204,0.2546575342465757
7000,0.18767123287671217,0.25260273972602776
7500,0.20390410958904093,0.25219178082191807
8000,0.1761643835616437,0.24678082191780829
8500,0.16531034482758608,0.24917241379310345
9000,0.1967123287671232,0.24636986301369868
9500,0.16315068493150667,0.24986301369863032
10000,0.1260958904109589,0.24643835616438364

